12 mJ per Class On-Device Online Few-Shot Class-Incremental Learning

Few-Shot Class-Incremental Learning (FSCIL) enables machine learning systems to expand their inference capabilities to new classes using only a few labeled examples, without forgetting the previously learned classes. Classical backpropagation-based learning and its variants are often unsuitable for battery-powered, memory-constrained systems at the extreme edge. In this work, we introduce Online Few-Shot Class-Incremental Learning (O-FSCIL), based on a lightweight model consisting of a pretrained and metalearned feature extractor and an expandable explicit memory storing the class prototypes. The architecture is pretrained with a novel feature orthogonality regularization and metalearned with a multi-margin loss. For learning a new class, our approach extends the explicit memory with novel class prototypes, while the remaining architecture is kept frozen. This allows learning previously unseen classes based on only a few examples with one single pass (hence online). O-FSCIL obtains an average accuracy of 68.62% on the FSCIL CIFAR100 benchmark, achieving state-of-the-art results. Tailored for ultra-low-power platforms, we implement O-FSCIL on the 60 mW GAP9 microcontroller, demonstrating online learning capabilities within just 12 mJ per new class.

==> fig/5fig_EM_precision_tradeoff.dat <==
x, label,    0,     8,
0, 32s0,  81.56, 55.33
2, 8s9 ,  81.61, 55.40
3, 7s10,  81.66, 55.46
4, 6s13,  81.76, 55.68
5, 5s12,  81.93, 55.96
6, 4s13,  81.94, 55.72
7, 3s14,  81.83, 55.45
8, 2s15,  81.19, 54.18
9, 1s16, 74.63, 45.66
